Rotational and Radial Velocities of 1.3-2.2 M_Sun Red Giants in Open Clusters

This study presents the rotational distribution of red giant stars (RGs) in eleven old to intermediate age open clusters. The masses of these stars are all above the Kraft break, so that they lose negligible amounts of their birth angular momentum (AM) during the main sequence evolution. However, they do span a mass range with quite different AM distributions imparted during formation, with the stars less massive than ~1.6 M_Sun arriving on the main sequence with lower rotation rates than the more massive stars. The majority of RGs in this study are slow rotators across the entire red giant branch regardless of mass, supporting the picture that intermediate mass stars rapidly spin down when they evolve off the main sequence and develop convection zones capable of driving a magnetic dynamo. Nevertheless, a small fraction of RGs in open clusters show some level of enhanced rotation, and faster rotators are as common in these clusters as in the field red giant population. Most of these enhanced rotators appear to be red clump stars, which is also true of the underlying stellar sample, while others are clearly RGs that are above or below the clump. In addition to rotational velocities, the radial velocities and membership probabilities of individual stars are also presented. Cluster heliocentric radial velocities for NGC 6005 and Pismis 18 are reported for the first time.

==> table2.txt <==
Title: Rotational and Radial Velocities of 1.3-2.2 M_Sun_ 
       Red Giants in Open Clusters 
Author: Carlberg J.K. 
Table: Observed Red Giant Candidates
================================================================================
Byte-by-byte Description of file: aj494070t2_mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label  Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---    Name   Cluster name
  14- 17 I4     ---    ID     Star identifier
  19- 20 I2     h      RAh    Hour of Right Ascension (J2000)
  22- 23 I2     min    RAm    Minute of Right Ascension (J2000)
  25- 29 F5.2   s      RAs    Second of Right Ascension (J2000)
      31 A1     ---    DE-    Sign of the Declination (J2000)
  32- 33 I2     deg    DEd    Degree of Declination (J2000)
  35- 36 I2     arcmin DEm    Arcminute of Declination (J2000)
  38- 42 F5.2   arcsec DEs    Arcsecond of Declination (J2000)
  44- 47 F4.1   mag    Vmag   The V band magnitude
  49- 52 I4     yr     Obs.Y  UT Year of the observation
  54- 55 I2     month  Obs.M  UT Month of the observation
  57- 58 I2     d      Obs.D  UT Day of the observation
  60- 62 I3     s      Texp   Exposure time
  64- 70 A7     ---    Inst   Instrument used (1)
--------------------------------------------------------------------------------
Note (1):
    echelle = echelle spectrograph on du Pont telescope;
       MIKE = MIKE spectrograph on the Clay telescope.
--------------------------------------------------------------------------------
Collinder110 1103 06 38 39.61 +02 05 49.51 15.0 2012 02 05 280 MIKE    
Collinder110 1120 06 38 45.90 +02 05 59.83 14.0 2012 02 05 120 MIKE    
Collinder110 1122 06 38 49.18 +02 06 31.15 13.7 2012 02 05  90 MIKE    
Collinder110 1128 06 38 50.12 +02 05 45.95 15.1 2012 02 05 500 MIKE    
Collinder110 1134 06 38 44.96 +02 04 23.66 13.7 2012 02 05  90 MIKE    
Collinder110 1135 06 38 46.22 +02 04 31.32 14.6 2012 02 05 200 MIKE    
Collinder110 1136 06 38 41.69 +02 03 51.70 14.9 2012 02 05 260 MIKE    
Collinder110 1138 06 38 50.34 +02 05 06.29 12.5 2012 02 05  30 MIKE    
Collinder110 1148 06 38 51.88 +02 04 11.68 13.0 2012 02 05  45 MIKE    
Collinder110 1149 06 38 51.13 +02 03 54.54 13.6 2012 02 05  85 MIKE    
Collinder110 1150 06 38 53.50 +02 03 58.67 13.6 2012 02 05  85 MIKE    
Collinder110 1151 06 38 54.40 +02 03 58.82 13.7 2012 02 05  90 MIKE    
Collinder110 1152 06 38 47.47 +02 03 32.29 11.9 2012 02 05  16 MIKE    
Collinder110 1212 06 38 42.64 +02 08 48.52 13.0 2012 02 05  60 MIKE    
Collinder110 1218 06 38 44.73 +02 08 38.76 11.3 2012 02 05  15 MIKE    
Collinder110 1228 06 38 46.03 +02 08 17.32 14.8 2012 02 05 440 MIKE    
Collinder110 1238 06 38 46.08 +02 07 35.62 13.9 2012 02 05 140 MIKE    
Collinder110 1248 06 38 51.89 +02 08 15.41 14.3 2012 02 05 200 MIKE    
Collinder110 1263 06 39 02.67 +02 08 10.58 14.4 2012 02 05 300 MIKE    
Collinder110 2108 06 38 52.45 +02 01 58.41 13.3 2012 02 05  30 MIKE    
Collinder110 2119 06 38 43.27 +02 02 18.42 13.5 2012 02 05  45 MIKE    
Collinder110 2129 06 38 41.12 +02 01 05.52 13.7 2012 02 05 110 MIKE    
Collinder110 2132 06 38 39.91 +02 01 48.83 13.3 2012 02 05  85 MIKE    
Collinder110 2201 06 39 04.09 +02 03 36.82 14.0 2012 02 05 220 MIKE    
Collinder110 2202 06 38 57.32 +02 03 32.65 11.8 2012 02 05  20 MIKE    
Collinder110 2218 06 39 02.02 +02 01 20.50 13.0 2012 02 05  60 MIKE    
Collinder110 2223 06 39 03.48 +01 59 49.89 13.5 2012 02 05  90 MIKE    
Collinder110 2247 06 38 50.37 +01 58 44.25 14.3 2012 02 05 200 MIKE    
Collinder110 2256 06 38 45.68 +01 57 51.34 13.3 2012 02 05  90 MIKE    
Collinder110 3122 06 38 34.70 +02 01 41.15 13.5 2012 02 05 120 MIKE    
Collinder110 3123 06 38 32.09 +02 00 11.65 13.2 2012 02 05 110 MIKE    
Collinder110 3128 06 38 34.12 +02 02 00.91 14.7 2012 02 05 500 MIKE    
Collinder110 3130 06 38 37.09 +02 02 56.99 13.0 2012 02 05 115 MIKE    
Collinder110 3144 06 38 30.27 +02 03 03.01 13.5 2012 02 05 200 MIKE    
Collinder110 3231 06 38 17.49 +02 00 26.24 13.3 2012 02 05 170 MIKE    
Collinder110 3244 06 38 15.96 +02 02 24.35 13.7 2012 02 05 240 MIKE    
Collinder110 3249 06 38 20.08 +02 03 01.35 13.6 2012 02 05 130 MIKE    
Collinder110 4111 06 38 34.31 +02 04 51.56 12.1 2012 02 05  30 MIKE    
Collinder110 4132 06 38 37.85 +02 05 12.34 13.9 2012 02 05 160 MIKE    
Collinder110 4204 06 38 20.68 +02 03 47.90 12.7 2012 02 05  55 MIKE    
Collinder110 4211 06 38 12.39 +02 04 48.08 15.1 2012 02 05 520 MIKE    
Collinder110 4222 06 38 17.46 +02 06 12.28 12.5 2012 02 05  45 MIKE    
Collinder110 4224 06 38 18.11 +02 06 19.26 14.4 2012 02 05 260 MIKE    
Collinder110 4226 06 38 19.11 +02 06 20.83 13.9 2012 02 05 160 MIKE    
Collinder110 4235 06 38 20.54 +02 07 04.74 14.9 2012 02 05 450 MIKE    
Collinder110 4243 06 38 23.55 +02 07 10.40 13.9 2012 02 05 170 MIKE    
Collinder110 4260 06 38 32.25 +02 07 24.70 13.9 2012 02 05 180 MIKE    
Collinder110 4262 06 38 32.57 +02 07 33.94 14.1 2012 02 05 245 MIKE    
Collinder110 4263 06 38 33.54 +02 08 42.44 13.8 2012 02 05 195 MIKE    
Collinder110 5125 06 38 40.22 +02 01 38.47 13.8 2012 02 05 195 MIKE    
Collinder110 6663 06 38 23.38 +02 06 04.19 13.5 2012 02 05 150 MIKE    
M67           104 08 51 17.05 +11 50 46.26 11.1 2012 01 29  60 Echelle 
M67           136 08 51 21.75 +11 52 37.67 11.3 2012 01 29  70 Echelle 
M67           151 08 51 26.18 +11 53 51.84 10.5 2012 01 29  60 Echelle 
M67           163 08 51 28.81 +11 51 59.76 12.7 2012 01 29 240 Echelle 
M67           164 08 51 28.99 +11 50 33.01 10.6 2012 01 29  40 Echelle 
M67           173 08 51 30.47 +11 48 57.67 12.1 2012 01 29 130 Echelle 
M67          2152 08 52 10.98 +11 31 49.32 10.9 2012 01 29  50 Echelle 
M67           227 08 51 44.74 +11 46 45.90 12.9 2012 01 29 290 Echelle 
M67           231 08 51 45.08 +11 47 45.82 11.5 2012 01 29  90 Echelle 
M67           236 08 51 48.33 +11 51 11.77 12.5 2012 01 29  91 Echelle 
M67           240 08 51 48.44 +11 33 15.89 12.0 2012 01 29 150 Echelle 
M67           262 08 51 56.12 +11 50 14.64 12.9 2012 01 29 290 Echelle 
M67           286 08 52 18.58 +11 44 26.30 10.5 2012 01 29  30 Echelle 
M67           291 08 52 26.37 +11 41 27.62 12.6 2012 01 29 230 Echelle 
M67           303 08 50 41.99 +11 36 52.71 12.6 2012 01 29 250 Echelle 
M67           305 08 50 49.64 +11 35 09.05 11.2 2012 01 29  60 Echelle 
M67            37 08 50 58.16 +11 52 22.15 12.8 2012 01 29 290 Echelle 
M67          4018 08 51 18.77 +11 51 18.50 13.0 2012 01 29 320 Echelle 
M67          4169 08 50 18.27 +11 55 21.01 10.0 2012 01 29  20 Echelle 
M67            48 08 51 01.06 +11 50 10.73 12.7 2012 01 29 260 Echelle 
M67          6469 08 49 34.67 +11 51 25.68  9.5 2012 01 29  15 Echelle 
M67          6474 08 50 21.10 +12 21 11.62 10.5 2012 01 29  30 Echelle 
M67            65 08 51 07.23 +11 53 01.73 12.6 2012 01 29 250 Echelle 
M67          6513 08 52 02.62 +12 25 53.85 10.0 2012 01 29  20 Echelle 
M67          6515 08 52 16.58 +11 19 38.48 10.1 2012 01 29  25 Echelle 
M67            79 08 51 09.51 +11 41 44.97 12.8 2012 01 29 260 Echelle 
M67          8356 08 51 38.63 +12 20 14.19 13.0 2012 01 29 330 Echelle 
M67          8402 08 52 10.98 +11 31 49.32 11.0 2012 01 29  60 Echelle 
M67          9021 08 54 04.86 +12 00 20.56 12.3 2012 01 29 170 Echelle 
M67            96 08 51 15.64 +11 50 56.03 13.0 2012 01 29 300 Echelle 
Melotte66     104 07 26 57.09 -47 46 50.1  15.6 2012 02 05 820 MIKE    
Melotte66    1051 07 26 33.50 -47 41 21.5  15.9 2012 05 09 430 MIKE    
Melotte66     115 07 26 56.70 -47 46 56.5  14.8 2012 02 05 400 MIKE    
Melotte66    1190 07 26 30.83 -47 40 44.4  14.4 2012 02 06 230 MIKE    
Melotte66    1209 07 26 30.54 -47 41 43.9  14.1 2012 02 06 190 MIKE    
Melotte66    1252 07 26 29.62 -47 37 49.5  15.6 2012 02 06 635 MIKE    
Melotte66    1261 07 26 29.55 -47 42 24.9  16.0 2012 05 09 490 MIKE    
Melotte66    1266 07 26 29.41 -47 40 36.3  14.4 2012 02 06 215 MIKE    
Melotte66     128 07 26 56.29 -47 39 05.8  13.5 2012 02 05 120 MIKE    
Melotte66    1314 07 26 28.69 -47 39 14.4  15.8 2012 05 09 420 MIKE    
Melotte66    1315 07 26 28.74 -47 37 27.7  13.3 2012 02 06 110 MIKE    
Melotte66    1396 07 26 26.92 -47 37 00.3  14.2 2012 02 06 270 MIKE    
Melotte66     141 07 26 55.96 -47 41 33.9  16.4 2012 05 10 590 MIKE    
Melotte66    1419 07 26 26.66 -47 37 55.8  14.4 2012 02 06 325 MIKE    
Melotte66    1463 07 26 25.73 -47 36 07.8  14.9 2012 02 06 450 MIKE    
Melotte66    1484 07 26 25.36 -47 38 01.3  16.2 2012 05 09 590 MIKE    
Melotte66    1505 07 26 24.99 -47 46 06.3  15.2 2012 02 06 520 MIKE    
Melotte66    1550 07 26 24.15 -47 35 09.3  16.2 2012 05 10 500 MIKE    
Melotte66    1580 07 26 23.70 -47 42 02.0  14.7 2012 02 06 330 MIKE    
Melotte66    1615 07 26 23.03 -47 37 42.2  13.6 2012 02 06 120 MIKE    
Melotte66    1633 07 26 22.68 -47 41 07.7  15.6 2012 05 10 300 MIKE    
Melotte66    1677 07 26 22.05 -47 39 28.0  13.2 2012 02 06  85 MIKE    
Melotte66     169 07 26 55.08 -47 41 10.1  14.0 2012 02 06 210 MIKE    
Melotte66    1695 07 26 21.72 -47 38 31.3  15.8 2012 05 10 350 MIKE    
Melotte66    1780 07 26 20.30 -47 40 06.3  15.3 2012 02 06 530 MIKE    
Melotte66    1791 07 26 20.02 -47 33 43.5  15.1 2012 02 06 420 MIKE    
Melotte66      19 07 26 59.60 -47 42 45.7  14.6 2012 02 05 340 MIKE    
Melotte66    1941 07 26 17.46 -47 40 44.3  15.2 2012 02 06 510 MIKE    
Melotte66    1970 07 26 16.79 -47 37 22.0  14.2 2012 02 06 215 MIKE    
Melotte66    2056 07 26 15.16 -47 46 21.7  14.9 2012 02 06 340 MIKE    
Melotte66     209 07 26 53.92 -47 40 18.8  13.4 2012 02 05 115 MIKE    
Melotte66    2097 07 26 14.55 -47 36 14.7  15.2 2012 02 06 520 MIKE    
Melotte66    2118 07 26 14.27 -47 47 27.7  14.9 2012 02 06 440 MIKE    
Melotte66    2155 07 26 13.51 -47 37 24.7  14.5 2012 02 06 360 MIKE    
Melotte66    2187 07 26 12.97 -47 41 53.6  14.6 2012 02 06 300 MIKE    
Melotte66    2189 07 26 12.86 -47 39 25.0  14.4 2012 02 06 225 MIKE    
Melotte66    2225 07 26 12.40 -47 47 29.1  13.2 2012 02 06  90 MIKE    
Melotte66    2312 07 26 10.80 -47 34 08.7  15.3 2012 02 06 460 MIKE    
Melotte66    2333 07 26 10.23 -47 39 37.6  15.4 2012 02 06 490 MIKE    
Melotte66    2352 07 26 09.84 -47 42 06.6  15.0 2012 02 06 430 MIKE    
Melotte66     236 07 26 53.24 -47 39 20.2  13.0 2012 02 06  75 MIKE    
Melotte66    2433 07 26 08.54 -47 45 41.2  14.5 2012 02 06 280 MIKE    
Melotte66    2671 07 26 04.43 -47 44 13.3  14.8 2012 02 06 370 MIKE    
Melotte66    2771 07 26 02.50 -47 40 56.0  14.6 2012 02 06 265 MIKE    
Melotte66    2783 07 26 02.14 -47 44 45.3  15.5 2012 02 06 570 MIKE    
Melotte66     286 07 26 51.79 -47 37 18.0  16.1 2012 05 10 500 MIKE    
Melotte66    2945 07 25 57.95 -47 40 23.3  14.5 2012 02 06 210 MIKE    
Melotte66    2950 07 25 57.71 -47 41 54.1  15.1 2012 02 06 330 MIKE    
Melotte66    2959 07 25 57.43 -47 40 18.3  14.3 2012 02 06 170 MIKE    
Melotte66    3097 07 25 53.31 -47 40 12.1  15.1 2012 02 06 400 MIKE    
Melotte66    3105 07 25 53.04 -47 34 20.3  14.1 2012 02 06 350 MIKE    
Melotte66    3167 07 25 51.18 -47 44 32.1  15.1 2012 02 06 385 MIKE    
Melotte66    3232 07 25 49.73 -47 47 17.6  14.9 2012 02 06 400 MIKE    
Melotte66    3295 07 25 47.84 -47 36 50.2  13.1 2012 02 06  80 MIKE    
Melotte66    3298 07 25 47.88 -47 41 05.0  15.2 2012 02 06 420 MIKE    
Melotte66     333 07 26 50.60 -47 36 12.0  13.9 2012 02 06 200 MIKE    
Melotte66    3418 07 25 43.43 -47 39 45.9  14.5 2012 02 06 430 MIKE    
Melotte66    3423 07 25 43.24 -47 35 40.7  15.2 2012 02 06 470 MIKE    
Melotte66    3476 07 25 41.53 -47 47 23.7  15.1 2012 02 06 415 MIKE    
Melotte66    3839 07 26 19.99 -47 48 45.8  15.4 2012 02 06 530 MIKE    
Melotte66    3843 07 26 24.56 -47 49 18.0  13.0 2012 02 06 115 MIKE    
Melotte66     385 07 26 48.82 -47 39 33.9  14.2 2012 02 05 250 MIKE    
Melotte66    3859 07 27 03.29 -47 45 30.7  15.0 2012 02 06 440 MIKE    
Melotte66     401 07 26 48.41 -47 41 29.2  14.8 2012 02 06 460 MIKE    
Melotte66    4021 07 26 04.15 -47 49 04.8  14.1 2012 02 06 250 MIKE    
Melotte66    4026 07 26 02.27 -47 49 02.0  14.2 2012 02 06 340 MIKE    
Melotte66    4037 07 26 53.15 -47 50 29.2  15.0 2012 02 06 700 MIKE    
Melotte66     417 07 26 48.10 -47 46 41.9  16.0 2012 05 08 520 MIKE    
Melotte66     449 07 26 47.14 -47 43 19.7  15.8 2012 02 05 660 MIKE    
Melotte66     490 07 26 45.76 -47 37 28.1  15.1 2012 02 05 660 MIKE    
Melotte66     514 07 26 45.37 -47 40 19.8  14.6 2012 02 05 260 MIKE    
Melotte66     534 07 26 44.89 -47 42 28.2  15.5 2012 02 05 470 MIKE    
Melotte66      54 07 26 58.38 -47 43 11.1  15.9 2012 05 08 450 MIKE    
Melotte66     586 07 26 43.55 -47 39 34.7  14.1 2012 02 05 120 MIKE    
Melotte66     587 07 26 43.65 -47 45 59.9  16.0 2012 05 08 520 MIKE    
Melotte66     603 07 26 43.08 -47 37 10.1  14.4 2012 02 05 180 MIKE    
Melotte66     608 07 26 43.10 -47 43 06.3  16.0 2012 05 10 430 MIKE    
Melotte66     660 07 26 42.07 -47 40 35.8  14.1 2012 02 05 130 MIKE    
Melotte66     668 07 26 41.99 -47 48 07.2  14.1 2012 02 05 120 MIKE    
Melotte66     672 07 26 41.72 -47 34 17.2  15.3 2012 02 05 380 MIKE    
Melotte66     675 07 26 41.89 -47 44 42.3  14.7 2012 02 05 230 MIKE    
Melotte66     704 07 26 41.14 -47 35 26.8  14.2 2012 02 05 150 MIKE    
Melotte66     745 07 26 40.12 -47 40 08.6  12.6 2012 02 05 110 MIKE    
Melotte66     749 07 26 40.05 -47 44 40.9  16.2 2012 05 10 540 MIKE    
Melotte66     761 07 26 39.87 -47 41 10.6  14.4 2012 02 06 490 MIKE    
Melotte66     783 07 26 39.36 -47 41 04.7  14.5 2012 02 06 300 MIKE    
Melotte66     799 07 26 38.95 -47 39 19.6  15.3 2012 02 05 420 MIKE    
Melotte66      83 07 26 57.27 -47 33 59.6  16.2 2012 05 09 500 MIKE    
Melotte66     840 07 26 37.96 -47 35 39.2  13.4 2012 02 06 110 MIKE    
Melotte66     862 07 26 37.68 -47 39 07.7  14.1 2012 02 05 135 MIKE    
Melotte66     873 07 26 37.45 -47 42 00.7  16.3 2012 05 10 560 MIKE    
Melotte66     914 07 26 36.33 -47 34 46.3  16.1 2012 05 09 530 MIKE    
NGC2477      1008 07 52 18.91 -38 31 36.35 12.4 2012 01 29 180 Echelle 
NGC2477      1014 07 52 20.68 -38 31 11.80 12.3 2012 01 29 170 Echelle 
NGC2477      1025 07 52 17.10 -38 30 08.57 12.5 2012 01 30 230 Echelle 
NGC2477      1031 07 52 18.02 -38 29 01.21 12.7 2012 01 31 360 Echelle 
NGC2477      1044 07 52 26.64 -38 29 45.18 11.8 2012 01 29 120 Echelle 
NGC2477      1069 07 52 18.90 -38 28 22.90  9.8 2012 01 29  25 Echelle 
NGC2477      1096 07 52 45.88 -38 38 10.95 12.7 2012 01 30 330 Echelle 
NGC2477      1252 07 52 30.70 -38 27 57.79 11.5 2012 01 29  90 Echelle 
NGC2477      1272 07 52 27.29 -38 26 32.88 12.4 2012 01 31 270 Echelle 
NGC2477      1431 07 52 17.78 -38 29 02.49 12.6 2012 01 31 320 Echelle 
NGC2477      1549 07 52 08.16 -38 34 39.27 12.8 2012 01 31 420 Echelle 
NGC2477      1552 07 52 07.95 -38 34 41.36 12.5 2012 01 31 370 Echelle 
NGC2477      1599 07 52 03.97 -38 38 50.72 12.2 2012 01 30 200 Echelle 
NGC2477      1718 07 51 52.73 -38 34 20.02 12.0 2012 01 31 230 Echelle 
NGC2477      1780 07 51 46.38 -38 31 38.19 12.0 2012 01 30 150 Echelle 
NGC2477      2009 07 52 22.51 -38 31 43.16 11.0 2012 01 30 100 Echelle 
NGC2477      2036 07 52 26.90 -38 31 47.50 12.1 2012 01 30 180 Echelle 
NGC2477      2061 07 52 41.83 -38 32 13.18 12.7 2012 01 30 300 Echelle 
NGC2477      2062 07 52 42.11 -38 31 56.77 12.5 2012 01 30 230 Echelle 
NGC2477      2064 07 52 40.27 -38 31 47.39 12.3 2012 01 30 180 Echelle 
NGC2477      2117 07 52 44.00 -38 30 42.20 10.0 2012 01 30  90 Echelle 
NGC2477      2204 07 52 44.58 -38 28 56.03 12.0 2012 01 30 190 Echelle 
NGC2477      2205 07 52 42.75 -38 29 06.28 11.4 2012 01 30 100 Echelle 
NGC2477      3003 07 52 20.30 -38 32 44.33 12.4 2012 01 30 310 Echelle 
NGC2477      3072 07 52 35.77 -38 33 54.37 12.0 2012 01 30 200 Echelle 
NGC2477      3170 07 52 45.14 -38 33 50.27 12.3 2012 01 30 250 Echelle 
NGC2477      3176 07 52 43.35 -38 35 10.02 12.6 2012 01 30 280 Echelle 
NGC2477      3181 07 52 38.55 -38 35 59.47 12.0 2012 01 30 150 Echelle 
NGC2477      4004 07 52 17.80 -38 33 25.50 10.8 2012 01 30  60 Echelle 
NGC2477      4035 07 52 30.66 -38 36 12.31 11.9 2012 01 30 150 Echelle 
NGC2477      4037 07 52 30.51 -38 36 57.10 12.0 2012 01 30 170 Echelle 
NGC2477      4046 07 52 24.60 -38 36 19.10 12.1 2012 01 30 130 Echelle 
NGC2477      4064 07 52 18.08 -38 35 43.71 12.6 2012 01 30 300 Echelle 
NGC2477      4067 07 52 18.81 -38 36 15.13 11.4 2012 01 30  90 Echelle 
NGC2477      4137 07 52 37.54 -38 36 41.58 11.8 2012 01 30 150 Echelle 
NGC2477      4221 07 52 36.53 -38 37 54.50 12.3 2012 01 30 230 Echelle 
NGC2477      4248 07 52 32.02 -38 39 53.70 12.7 2012 01 30 280 Echelle 
NGC2477      4301 07 52 46.78 -38 38 58.08 12.9 2012 01 30 420 Echelle 
NGC2477      4327 07 52 48.01 -38 41 31.81 12.7 2012 01 30 270 Echelle 
NGC2477      5035 07 52 10.75 -38 35 16.41 12.3 2012 01 31 500 Echelle 
NGC2477      5043 07 52 09.71 -38 35 54.02 12.2 2012 01 31 500 Echelle 
NGC2477      5047 07 52 06.50 -38 35 25.15 11.7 2012 01 31 360 Echelle 
NGC2477      5073 07 52 14.30 -38 37 14.80 12.3 2012 01 30 220 Echelle 
NGC2477      5074 07 52 14.38 -38 37 21.21 12.5 2012 01 30 220 Echelle 
NGC2477      5076 07 52 14.77 -38 37 45.38 12.4 2012 01 30 260 Echelle 
NGC2477      5094 07 52 08.59 -38 36 54.23 12.5 2012 01 31 479 Echelle 
NGC2477      5207 07 52 18.91 -38 40 05.66 12.8 2012 01 30 320 Echelle 
NGC2477      5223 07 52 14.80 -38 38 49.40 11.4 2012 01 30  90 Echelle 
NGC2477      5238 07 52 09.69 -38 39 02.85 12.6 2012 01 30 300 Echelle 
NGC2477      5317 07 52 09.24 -38 40 36.11 12.7 2012 01 30 290 Echelle 
NGC2477      5338 07 52 06.70 -38 40 29.54 12.6 2012 01 30 240 Echelle 
NGC2477      5345 07 51 58.98 -38 40 03.12 12.6 2012 01 30 280 Echelle 
NGC2477      6005 07 52 07.82 -38 32 38.68 12.5 2012 01 30 240 Echelle 
NGC2477      6020 07 51 56.98 -38 32 37.87 12.4 2012 01 30 220 Echelle 
NGC2477      6040 07 51 54.02 -38 34 22.97 11.9 2012 01 31 220 Echelle 
NGC2477      6053 07 52 07.32 -38 33 21.90 10.9 2012 01 30  60 Echelle 
NGC2477      6058 07 52 10.70 -38 33 17.97 12.6 2012 01 30 250 Echelle 
NGC2477      6062 07 52 06.55 -38 33 38.74 12.2 2012 01 30 170 Echelle 
NGC2477      6088 07 51 59.06 -38 35 51.95 12.4 2012 01 31 340 Echelle 
NGC2477      6251 07 51 55.17 -38 36 14.52 12.5 2012 01 31 219 Echelle 
NGC2477      6254 07 51 56.00 -38 36 50.30 11.1 2012 01 31 150 Echelle 
NGC2477      6288 07 51 47.04 -38 33 53.54 11.4 2012 01 31 120 Echelle 
NGC2477      7012 07 52 10.71 -38 31 37.87 12.4 2012 01 30 220 Echelle 
NGC2477      7064 07 52 02.44 -38 30 20.54 12.6 2012 01 31 231 Echelle 
NGC2477      7203 07 51 52.99 -38 28 31.45 12.6 2012 01 30 240 Echelle 
NGC2477      7206 07 51 54.41 -38 28 51.50 12.8 2012 01 30 300 Echelle 
NGC2477      7242 07 51 50.98 -38 30 31.39 12.7 2012 01 30 300 Echelle 
NGC2477      7266 07 51 49.21 -38 32 08.79 12.3 2012 01 30 190 Echelle 
NGC2477      7273 07 51 47.48 -38 32 36.47 12.4 2012 01 30 210 Echelle 
NGC2477      7310 07 51 49.29 -38 26 59.63 12.5 2012 01 31 240 Echelle 
NGC2477      7311 07 51 49.80 -38 27 26.40 11.8 2012 01 31 140 Echelle 
NGC2477      7334 07 51 40.72 -38 28 43.40 12.9 2012 01 30 330 Echelle 
NGC2477      7349 07 51 40.21 -38 30 30.21 12.5 2012 01 30 230 Echelle 
NGC2477      7367 07 51 40.79 -38 31 47.47 11.8 2012 01 30 120 Echelle 
NGC2477      8017 07 52 15.80 -38 30 55.07 12.6 2012 01 30 260 Echelle 
NGC2477      8018 07 52 15.60 -38 30 47.00 12.0 2012 01 30 150 Echelle 
NGC2477      8019 07 52 16.06 -38 30 23.43 12.2 2012 01 30 150 Echelle 
NGC2477      8028 07 52 10.12 -38 30 52.16 12.3 2012 01 31 250 Echelle 
NGC2477      8033 07 52 07.87 -38 30 12.58 12.5 2012 01 31 300 Echelle 
NGC2477      8039 07 52 00.80 -38 28 49.19 12.3 2012 01 30 220 Echelle 
NGC2477      8077 07 52 13.25 -38 28 32.29 12.2 2012 01 31 220 Echelle 
NGC2477      8216 07 52 15.54 -38 27 26.55 12.3 2012 01 31 260 Echelle 
NGC2477      8256 07 52 00.51 -38 28 17.14 12.0 2012 01 30 160 Echelle 
NGC2506      1112 08 00 03.29 -10 45 44.1  13.0 2012 05 07  40 MIKE    
NGC2506      1301 08 00 02.38 -10 42 49.28 14.6 2012 05 07 180 MIKE    
NGC2506      1320 08 00 06.29 -10 42 13.9  13.2 2012 05 07  40 MIKE    
NGC2506      1325 08 00 07.56 -10 41 49.60 13.2 2012 05 07  40 MIKE    
NGC2506      1359 08 00 17.63 -10 43 34.00 13.3 2012 05 07  50 MIKE    
NGC2506      2109 08 00 07.01 -10 46 45.3  13.1 2012 05 07  40 MIKE    
NGC2506      2122 08 00 05.81 -10 47 14.60 11.7 2012 05 07  10 MIKE    
NGC2506      2212 08 00 08.62 -10 46 38.40 11.9 2012 05 07  15 MIKE    
NGC2506      2251 08 00 05.53 -10 47 37.70 13.2 2012 05 07  45 MIKE    
NGC2506      2276 08 00 05.87 -10 49 04.61 14.9 2012 05 07 180 MIKE    
NGC2506      2309 08 00 16.39 -10 46 12.40 13.1 2012 05 07  40 MIKE    
NGC2506      2329 08 00 17.93 -10 47 05.60 13.2 2012 05 08  40 MIKE    
NGC2506      2364 08 00 12.23 -10 48 46.50 13.0 2012 05 08  35 MIKE    
NGC2506      2375 08 00 11.48 -10 50 20.50 13.6 2012 05 08  60 MIKE    
NGC2506      2380 08 00 09.19 -10 49 09.01 13.2 2012 05 08  40 MIKE    
NGC2506      3204 08 00 01.83 -10 49 00.46 12.7 2012 05 08  25 MIKE    
NGC2506      3231 07 59 55.77 -10 48 22.73 13.1 2012 05 08  25 MIKE    
NGC2506      3255 07 59 54.75 -10 46 46.19 13.1 2012 05 08  45 MIKE    
NGC2506      3265 07 59 50.81 -10 46 40.90 13.2 2012 05 08  50 MIKE    
NGC2506      3324 07 59 53.68 -10 50 47.10 13.3 2012 05 08  50 MIKE    
NGC2506      3356 07 59 51.14 -10 48 36.54 14.2 2012 05 08 120 MIKE    
NGC2506      3359 07 59 51.79 -10 48 46.51 13.2 2012 05 08  50 MIKE    
NGC2506      4138 08 00 01.41 -10 45 39.30 13.3 2012 05 08  55 MIKE    
NGC2506      4205 07 59 51.27 -10 46 17.40 13.2 2012 05 08  50 MIKE    
NGC2506      4240 07 59 52.56 -10 44 50.00 13.1 2012 05 08  45 MIKE    
NGC2506      4274 08 00 00.79 -10 44 04.24 13.8 2012 05 08  85 MIKE    
NGC2506      4376 07 59 58.77 -10 41 18.70 13.0 2012 05 08  45 MIKE    
NGC2660       105 08 42 31.28 -47 13 12.08 14.9 2012 05 08 250 MIKE    
NGC2660       199 08 42 34.01 -47 12 14.92 14.6 2012 05 08 170 MIKE    
NGC2660       238 08 42 35.02 -47 11 14.64 13.0 2012 05 08  40 MIKE    
NGC2660       273 08 42 35.95 -47 11 41.01 14.0 2012 05 08 110 MIKE    
NGC2660       296 08 42 36.41 -47 12 07.26 14.6 2012 05 08 160 MIKE    
NGC2660       302 08 42 36.51 -47 12 09.72 14.5 2012 05 08 120 MIKE    
NGC2660       305 08 42 36.54 -47 11 36.68 14.4 2012 05 08 120 MIKE    
NGC2660       318 08 42 36.69 -47 10 37.06 14.1 2012 05 08  90 MIKE    
NGC2660       363 08 42 37.81 -47 12 15.84 14.3 2012 05 08 115 MIKE    
NGC2660       367 08 42 37.94 -47 11 52.29 14.3 2012 05 08 110 MIKE    
NGC2660       378 08 42 38.16 -47 11 43.25 14.5 2012 05 08 140 MIKE    
NGC2660       430 08 42 39.32 -47 11 55.80 14.4 2012 05 08 130 MIKE    
NGC2660       472 08 42 40.23 -47 11 03.43 14.4 2012 05 08 130 MIKE    
NGC2660       484 08 42 40.44 -47 11 44.31 14.2 2012 05 08 100 MIKE    
NGC2660       505 08 42 40.84 -47 11 05.15 14.5 2012 05 08 150 MIKE    
NGC2660       511 08 42 41.04 -47 11 57.21 14.2 2012 05 08 100 MIKE    
NGC2660       515 08 42 41.14 -47 12 30.43 14.4 2012 05 08 120 MIKE    
NGC2660       536 08 42 41.67 -47 12 08.58 12.9 2012 05 08  30 MIKE    
NGC2660       538 08 42 41.68 -47 11 41.91 14.7 2012 05 08 120 MIKE    
NGC2660       542 08 42 41.70 -47 11 25.22 14.1 2012 05 08 100 MIKE    
NGC2660       635 08 42 43.81 -47 12 39.05 14.3 2012 05 08 115 MIKE    
NGC2660       661 08 42 44.39 -47 10 21.24 10.6 2012 05 08   5 MIKE    
NGC2660       694 08 42 45.42 -47 11 18.71 14.4 2012 05 08 120 MIKE    
NGC2660       758 08 42 47.26 -47 13 18.98 12.0 2012 05 08  15 MIKE    
NGC2660       830 08 42 49.39 -47 12 57.37 12.0 2012 05 08  15 MIKE    
NGC2660       839 08 42 49.72 -47 11 24.92 14.3 2012 05 08 110 MIKE    
NGC2660       862 08 42 50.65 -47 13 03.61 14.3 2012 05 08 110 MIKE    
NGC6005       125 15 55 51.55 -57 25 37.51 13.8 2012 05 08  90 MIKE    
NGC6005        13 15 55 57.91 -57 24 35.83 14.9 2012 05 08 280 MIKE    
NGC6005       142 15 55 48.20 -57 26 10.08 14.2 2012 05 08 120 MIKE    
NGC6005       160 15 55 44.91 -57 26 10.14 13.8 2012 05 08  80 MIKE    
NGC6005       168 15 55 43.48 -57 27 57.46 15.0 2012 05 08 260 MIKE    
NGC6005       169 15 55 43.30 -57 26 34.34 14.4 2012 05 08 160 MIKE    
NGC6005       175 15 55 41.61 -57 25 53.66 14.2 2012 05 08 130 MIKE    
NGC6005       179 15 55 40.94 -57 27 50.42 14.6 2012 05 08 190 MIKE    
NGC6005       183 15 55 40.10 -57 26 00.55 13.9 2012 05 08 100 MIKE    
NGC6005       201 15 55 56.01 -57 26 52.78 14.3 2012 05 08 140 MIKE    
NGC6005       206 15 55 49.25 -57 25 59.85 14.3 2012 05 08 140 MIKE    
NGC6005       211 15 55 47.44 -57 25 06.10 14.4 2012 05 08 160 MIKE    
NGC6005       224 15 55 50.62 -57 26 24.75 13.7 2012 05 08  80 MIKE    
NGC6005       225 15 55 49.50 -57 26 20.39 13.7 2012 05 08  80 MIKE    
NGC6005       227 15 55 41.25 -57 26 57.66 14.0 2012 05 08 100 MIKE    
NGC6005       229 15 55 47.01 -57 27 06.38 14.3 2012 05 08 140 MIKE    
NGC6005         4 15 56 00.77 -57 25 57.63 14.2 2012 05 08 160 MIKE    
NGC6005        70 15 55 41.33 -57 24 59.58 14.1 2012 05 08 130 MIKE    
NGC6005        91 15 55 34.31 -57 24 50.30 14.6 2012 05 08 180 MIKE    
NGC6134       107 16 27 40.40 -49 11 39.0  12.3 2012 05 08  60 MIKE    
NGC6134       114 16 27 32.1  -49 09 02.5  12.1 2012 05 08  45 MIKE    
NGC6134       129 16 27 46.11 -49 05 29.4  12.3 2012 05 08  60 MIKE    
NGC6134       151 16 27 51.1  -49 12 37.0  12.3 2012 05 08  60 MIKE    
NGC6134       157 16 27 40.1  -49 12 42.8  12.3 2012 05 08  50 MIKE    
NGC6134       176 16 27 32.20 -49 06 46.0  12.1 2012 05 08  35 MIKE    
NGC6134       201 16 28 12.2  -49 09 15.9  12.1 2012 05 08  35 MIKE    
NGC6134       202 16 28 15.80 -49 07 19.5  11.6 2012 05 08  25 MIKE    
NGC6134       203 16 27 37.25 -49 03 38.2  11.7 2012 05 08  25 MIKE    
NGC6134       204 16 27 36.28 -49 13 04.0  11.7 2012 05 08  25 MIKE    
NGC6134        27 16 27 42.4  -49 08 40.9  12.3 2012 05 08  55 MIKE    
NGC6134        30 16 27 45.71 -49 07 33.5  11.8 2012 05 08  35 MIKE    
NGC6134        34 16 27 55.82 -49 08 10.8  11.1 2012 05 08  20 MIKE    
NGC6134        39 16 27 57.7  -49 08 36.9  12.2 2012 05 08  50 MIKE    
NGC6134        47 16 27 52.7  -49 09 36.0  12.3 2012 05 08  55 MIKE    
NGC6134        62 16 27 36.1  -49 09 56.7  11.9 2012 05 08  40 MIKE    
NGC6134        62 16 27 36.1  -49 09 56.7  11.9 2012 05 08  40 MIKE    
NGC6134        75 16 27 42.3  -49 06 36.7  12.4 2012 05 08  60 MIKE    
NGC6134        79 16 27 51.01 -49 06 55.9  12.0 2012 05 08  45 MIKE    
NGC6134         8 16 27 44.1  -49 09 49.1  11.8 2012 05 08  35 MIKE    
NGC6134        99 16 27 56.29 -49 10 29.9  11.6 2012 05 08  30 MIKE    
NGC6253      1311 16 59 03.67 -52 43 49.70 15.0 2012 05 08 300 MIKE    
NGC6253      1444 16 59 09.94 -52 43 40.74 14.5 2012 05 08 340 MIKE    
NGC6253      1492 16 59 10.00 -52 43 38.04 11.6 2012 05 08  25 MIKE    
NGC6253      1953 16 59 03.94 -52 43 04.15 14.2 2012 05 08 250 MIKE    
NGC6253      2163 16 59 13.69 -52 42 49.77 15.1 2012 05 08 320 MIKE    
NGC6253      2971 16 59 09.87 -52 41 49.81 12.6 2012 05 08  60 MIKE    
NGC6253      3332 16 59 13.21 -52 41 22.77 14.9 2012 05 08 320 MIKE    
NGC6253      3789 16 58 51.08 -52 40 46.07 15.1 2012 05 08 320 MIKE    
NGC6253      4171 16 59 10.64 -52 40 21.51 13.5 2012 05 08 130 MIKE    
NGC6253      4347 16 59 27.14 -52 44 34.79 15.0 2012 05 08 240 MIKE    
NGC6253      4352 16 58 57.97 -52 44 21.66 15.0 2012 05 08 215 MIKE    
NGC6253      4386 16 59 06.12 -52 42 56.61 14.8 2012 05 08 200 MIKE    
NGC6253      4390 16 59 02.01 -52 42 43.28 14.9 2012 05 08 240 MIKE    
NGC6253       455 16 59 19.32 -52 44 56.42 15.0 2012 05 08 300 MIKE    
NGC6253      4799 16 58 57.27 -52 41 46.06 15.0 2012 05 08 220 MIKE    
NGC6253      4910 16 59 16.92 -52 38 02.02 14.9 2012 05 08 240 MIKE    
NGC6253      4917 16 59 17.16 -52 42 43.80 14.8 2012 05 08 190 MIKE    
NGC6253      4917 16 58 46.41 -52 43 17.11 14.1 2012 05 08  95 MIKE    
NGC6253      4917 16 59 16.59 -52 42 42.13 13.2 2012 05 08 130 MIKE    
NGC6253      4919 16 58 57.01 -52 45 05.81 14.7 2012 05 08 170 MIKE    
NGC6253      4920 16 58 58.91 -52 40 00.01 14.8 2012 05 08 190 MIKE    
NGC6253      4920 16 59 09.20 -52 42 50.47 14.6 2012 05 08 270 MIKE    
NGC6253      4921 16 59 12.92 -52 41 35.88 13.5 2012 05 08 200 MIKE    
NGC6253      4921 16 59 05.85 -52 41 04.29 12.4 2012 05 08  80 MIKE    
NGC6253      4921 16 58 53.33 -52 41 53.96 12.6 2012 05 08  25 MIKE    
NGC6253      4921 16 59 15.95 -52 42 26.10 12.7 2012 05 08  90 MIKE    
NGC6253      4922 16 59 03.85 -52 42 25.21 12.7 2012 05 08 145 MIKE    
NGC6253      4922 16 59 06.11 -52 39 55.69 12.7 2012 05 08 110 MIKE    
NGC6253      4922 16 58 51.19 -52 36 57.61 12.7 2012 05 08  25 MIKE    
NGC6253      4922 16 59 07.05 -52 42 22.08 13.2 2012 05 08 170 MIKE    
NGC6253      4923 16 58 49.92 -52 42 58.46 13.5 2012 05 08  55 MIKE    
NGC6253      4924 16 59 01.35 -52 42 19.76 13.8 2012 05 08 100 MIKE    
NGC6253      4925 16 59 11.10 -52 42 24.56 13.9 2012 05 08 250 MIKE    
NGC6253      4926 16 59 19.19 -52 43 13.62 14.1 2012 05 08 270 MIKE    
NGC6253      4926 16 59 08.61 -52 46 44.18 14.2 2012 05 08 290 MIKE    
NGC6253      4927 16 59 19.90 -52 38 28.78 14.4 2012 05 08 300 MIKE    
NGC6253      4929 16 59 18.04 -52 42 54.78 14.6 2012 05 08 170 MIKE    
NGC6253      4930 16 59 16.61 -52 40 18.10 14.6 2012 05 08 180 MIKE    
NGC6253      4930 16 59 11.06 -52 42 20.78 14.7 2012 05 08 460 MIKE    
NGC6253      4930 16 59 00.71 -52 40 07.58 14.6 2012 05 08 160 MIKE    
NGC6253      4931 16 59 11.08 -52 42 35.88 14.7 2012 05 08 200 MIKE    
NGC6253       678 16 59 06.98 -52 44 37.08 14.8 2012 05 08 350 MIKE    
Pismis18       18 13 37 02.15 -62 06 09.6  14.2 2012 05 09 135 MIKE    
Pismis18        2 13 37 11.82 -62 06 03.0  13.9 2012 05 07  70 MIKE    
Pismis18       22 13 36 58.82 -62 05 19.7  14.5 2012 05 09 180 MIKE    
Pismis18       26 13 36 55.98 -62 05 13.0  14.0 2012 05 09  90 MIKE    
Pismis18       27 13 36 54.53 -62 05 57.7  13.5 2012 05 09  50 MIKE    
Pismis18       37 13 36 51.34 -62 06 23.5  13.4 2012 05 09  50 MIKE    
Pismis18       41 13 36 49.62 -62 05 25.7  14.3 2012 05 09 100 MIKE    
Pismis18       44 13 36 48.31 -62 06 51.7  14.2 2012 05 09 100 MIKE    
Pismis18       45 13 36 47.47 -62 04 58.3  13.8 2012 05 09  70 MIKE    
Pismis18       55 13 37 06.27 -62 07 20.8  14.0 2012 05 09  80 MIKE    
Pismis18       68 13 37 00.50 -62 06 17.9  12.8 2012 05 09  30 MIKE    
Pismis18       69 13 37 00.26 -62 05 03.1  14.2 2012 05 09 100 MIKE    
Pismis18       80 13 36 52.59 -62 05 21.1  12.4 2012 05 09  20 MIKE    
Pismis18       86 13 36 50.02 -62 05 37.6  14.4 2012 05 09 160 MIKE    
Pismis18        9 13 37 05.24 -62 06 43.4  14.0 2012 05 09 122 MIKE    
Pismis18       96 13 36 42.10 -62 07 17.1  13.1 2012 05 09  45 MIKE    
Ruprecht147   119 19 14 02.73 -15 54 05.51  8.5 2012 05 08   1 MIKE    
Ruprecht147   247 19 15 26.12 -16 05 56.82  7.4 2012 05 08   1 MIKE    
Ruprecht147   319 19 16 14.56 -16 24 07.03  9.8 2012 05 08   4 MIKE    
Ruprecht147   388 19 16 45.75 -16 35 22.45  9.4 2012 05 08   3 MIKE    
Ruprecht147   420 19 17 03.43 -17 03 13.53  8.4 2012 05 08   1 MIKE    
Ruprecht147   448 19 17 23.85 -16 04 24.11  7.7 2012 05 08   1 MIKE    
Ruprecht147   511 19 18 09.78 -16 16 22.09  8.6 2012 05 08   2 MIKE    
Ruprecht147   545 19 18 37.47 -17 12 57.33  8.4 2012 05 08   1 MIKE    


==> table5.txt <==
Title: Rotational and Radial Velocities of 1.3-2.2 M_Sun_ 
       Red Giants in Open Clusters 
Author: Carlberg J.K. 
Table: Radial and Rotational Velocities
================================================================================
Byte-by-byte Description of file: aj494070t5_mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---     Name     Cluster name
  14- 17 I4     ---     ID       Star identifier
  19- 23 F5.1   km/s    RVel     Heliocentric radial velocity
  25- 28 F4.1   km/s  e_RVel     Uncertainty in RVel
  30- 34 F5.1   ---   o_RVel     Number of {sigma} stellar RVel 
                                  is from cluster RVel
  36- 39 F4.1   km/s    vsin(i)  Projected rotational velocity
  41- 43 F3.1   km/s  e_vsin(i)  Uncertainty in vsin(i) (1)
--------------------------------------------------------------------------------
Note (1): A value of "0." indicates that the vsin(i) is a lower limit
--------------------------------------------------------------------------------
Collinder110 1103  14.1  0.4  34.5  2.7 2.2 
Collinder110 1120  46.2  0.2  10.6  1.0 0.     
Collinder110 1122  39.2  0.3   0.7  1.2 0.    
Collinder110 1128  33.3  0.3   7.5  1.0 0.     
Collinder110 1134  38.2  0.3   0.7  1.6 1.5 
Collinder110 1135  40.3  0.3   2.3  1.0 0.     
Collinder110 1136  49.2  0.3  14.7  1.5 1.5 
Collinder110 1138  34.5  0.3   5.9  1.9 1.7 
Collinder110 1148  37.3  0.2   1.9  1.0 0.     
Collinder110 1149  38.1  0.2   0.8  1.0 0.     
Collinder110 1150  38.6  0.2   0.1  1.1 0.     
Collinder110 1151  38.5  0.2   0.3  1.0 0.     
Collinder110 1152  45.2  0.2   9.2  1.3 0.     
Collinder110 1212  27.7  0.2  15.4  1.1 0.     
Collinder110 1218  39.9  0.2   1.8  3.8 1.1 
Collinder110 1228  33.6  4.1   7.1 17.7 1.0 
Collinder110 1238  39.3  0.2   0.9  1.8 0.     
Collinder110 1248  39.0  0.3   0.5  3.4 1.2 
Collinder110 1263  49.8  1.1  15.7 16.8 4.4 
Collinder110 2108  30.8  0.2  11.0  1.2 0.     
Collinder110 2119  36.8  0.3   2.6  6.3 0.8 
Collinder110 2129  39.4  0.3   1.0  1.9 0.     
Collinder110 2132  38.7  0.2   0.0  1.0 0.     
Collinder110 2201  -9.4  0.3  67.5  2.3 0.     
Collinder110 2202  39.1  0.2   0.6  1.7 1.5 
Collinder110 2218  52.4  0.2  19.3  2.1 0.     
Collinder110 2223  37.4  0.2   1.8  1.0 0.     
Collinder110 2247  46.6  0.3  11.1  4.9 0.9 
Collinder110 2256  38.1  0.2   0.8  1.0 0.     
Collinder110 3122  40.9  0.2   3.1  2.9 0.     
Collinder110 3123  49.5  0.2  15.2  2.9 0.     
Collinder110 3128  41.2  0.3   3.6  1.0 0.     
Collinder110 3130  29.0  0.3  13.6  3.2 0.     
Collinder110 3144  38.5  0.2   0.3  1.1 0.     
Collinder110 3231  39.2  0.2   0.8  1.0 0.     
Collinder110 3244  39.2  0.2   0.8  2.5 0.     
Collinder110 3249  35.5  0.2   4.5  2.3 0.     
Collinder110 4111  41.7  0.2   4.3  1.5 1.3 
Collinder110 4132  39.3  0.2   0.9  1.4 0.     
Collinder110 4204  38.5  0.2   0.2  1.3 0.     
Collinder110 4211  35.4  0.4   4.5  2.9 2.5 
Collinder110 4222  39.2  0.2   0.7  1.5 0.     
Collinder110 4224  26.2  1.3  17.5  4.9 4.3 
Collinder110 4226  38.7  0.2   0.0  1.2 0.     
Collinder110 4235  29.9  0.2  12.3  1.7 0.     
Collinder110 4243  39.2  0.2   0.8  2.6 0.     
Collinder110 4260  38.3  0.2   0.5  1.2 0.     
Collinder110 4262  37.6  0.2   1.5  2.6 0.     
Collinder110 4263  38.7  0.2   0.1  1.0 0.     
Collinder110 5125  37.3  0.2   2.0  2.0 0.     
Collinder110 6663  39.5  0.2   1.2  1.0 0.     
M67           104  32.5  0.9   1.2  3.3 0.     
M67           136  29.3  1.3   7.4 13.2 1.7 
M67           151  33.5  0.8   0.8  3.1 0.     
M67           163  32.6  0.7   1.0  3.3 1.1 
M67           164  32.9  0.8   0.4  3.2 0.     
M67           173  39.7  0.8  12.9  1.4 0.     
M67          2152  32.9  0.8   0.3  1.8 0.     
M67           227  32.6  0.7   1.0  3.2 0.     
M67           231  31.8  0.8   2.5  2.2 0.     
M67           236  32.6  0.7   1.1  3.5 0.7 
M67           240  45.0  0.8  23.3  1.2 0.     
M67           262  34.2  0.9   2.1  1.1 1.0 
M67           286  33.2  0.8   0.1  3.0 0.     
M67           291  32.8  0.7   0.5  1.0 0.     
M67           303  33.8  0.8   1.2  3.5 0.     
M67           305  34.7  0.8   3.1  3.7 0.     
M67            37  33.4  0.8   0.5  3.1 0.     
M67          4018  33.2  0.8   0.1  1.7 0.     
M67          4169  44.3  0.9  21.9  2.8 0.     
M67            48  32.6  0.8   1.0  2.3 2.0 
M67          6469  33.4  0.9   0.6  1.6 1.6 
M67          6474   9.1  0.9  47.0  1.6 0.     
M67            65  17.1  5.6  31.4  3.5 1.6 
M67          6513  67.2  0.8  66.6  2.8 0.     
M67          6515  32.5  0.9   1.2  1.0 1.0 
M67            79  31.2  0.9   3.7  2.2 2.0 
M67          8356  33.2  0.7   0.1  1.3 0.     
M67          8402  33.2  0.7   0.1  1.5 0.     
M67          9021  34.1  0.8   2.0  2.8 0.     
M67            96  33.3  0.9   0.3  3.3 0.     
Melotte66     104  35.1  0.2  16.6  1.0 0.     
Melotte66    1051  22.0  0.3   0.2  1.0 0.     
Melotte66     115 104.3  0.2 105.0  3.9 1.4 
Melotte66    1190  22.5  0.8   0.5  2.4 2.2 
Melotte66    1209  21.2  0.5   1.2  1.0 0.     
Melotte66    1252  79.0  0.7  72.6  2.1 0.     
Melotte66    1261  13.6  0.5  10.8  3.1 0.     
Melotte66    1266  21.7  0.7   0.6  1.7 1.6 
Melotte66     128 183.8  0.2 206.5  1.0 0.     
Melotte66    1314  31.6  0.3  12.1  1.9 0.     
Melotte66    1315  -5.8  0.8  35.6  2.4 2.3 
Melotte66    1396  22.1  0.8   0.1  3.8 0.     
Melotte66     141  15.3  0.6   8.7  3.0 2.3 
Melotte66    1419  21.1  0.7   1.3  2.3 2.2 
Melotte66    1463 -17.7  0.9  50.9  3.9 0.     
Melotte66    1484  23.2  0.3   1.4  1.1 0.     
Melotte66    1505  49.1  0.7  34.5  3.8 0.     
Melotte66    1550  67.7  0.3  58.2  9.7 0.9 
Melotte66    1580 -14.2 16.9  46.4 15.2 5.2 
Melotte66    1615  49.1  0.6  34.5  1.0 0.     
Melotte66    1633  17.9  0.5   5.4  1.0 0.     
Melotte66    1677  22.1  0.9   0.1  2.3 0.     
Melotte66     169  73.6  0.6  65.8  1.0 0.     
Melotte66    1695  22.5  0.5   0.5  1.0 0.     
Melotte66    1780  11.1  0.8  14.1  6.1 0.     
Melotte66    1791 346.9  1.1 414.9  4.0 3.0 
Melotte66      19  22.0  0.2   0.1  1.5 0.     
Melotte66    1941  46.6  0.7  31.3  4.3 1.2 
Melotte66    1970  27.4  0.7   6.7  2.6 0.     
Melotte66    2056  18.1  0.7   5.1  1.9 0.     
Melotte66     209  -1.5  0.4  30.2  1.5 0.     
Melotte66    2097  21.7  0.6   0.5  1.0 0.     
Melotte66    2118  23.5  0.8   1.8  2.2 2.1 
Melotte66    2155  22.4  0.7   0.4  2.3 0.     
Melotte66    2187  20.1  0.6   2.6  1.0 0.     
Melotte66    2189  21.9  0.6   0.2  2.8 0.     
Melotte66    2225  21.1  0.8   1.3  1.5 1.5 
Melotte66    2312 114.9  0.7 118.5  3.9 0.     
Melotte66    2333  16.9  0.5   6.7  1.0 0.     
Melotte66    2352  22.9  0.6   0.9  4.9 1.2 
Melotte66     236  13.4  0.6  11.2  2.4 0.     
Melotte66    2433  23.4  0.6   1.7  2.6 0.     
Melotte66    2671   2.2  0.8  25.4  2.0 2.0 
Melotte66    2771  23.2  0.7   1.4  3.3 0.     
Melotte66    2783  22.6  0.6   0.6  1.0 0.     
Melotte66     286  55.8  0.5  43.0  3.3 1.3 
Melotte66    2945  23.5  0.7   1.8  2.1 0.     
Melotte66    2950  21.4  0.6   0.9  1.7 0.     
Melotte66    2959  73.8  0.7  66.1  1.1 0.     
Melotte66    3097  63.2  0.7  52.4  2.5 0.     
Melotte66    3105  21.5  0.7   0.8  1.5 0.     
Melotte66    3167  22.6  0.7   0.6  1.3 0.     
Melotte66    3232  22.2  0.6   0.1  1.0 0.     
Melotte66    3295 144.2  0.8 155.9  2.0 2.0 
Melotte66    3298 112.8  0.7 115.9  4.3 0.     
Melotte66     333  70.4  0.7  61.7  1.5 0.     
Melotte66    3418  20.9  0.8   1.5  3.4 0.     
Melotte66    3423 126.2  0.8 133.0  1.2 0.     
Melotte66    3476  97.7  0.6  96.5  2.2 2.2 
Melotte66    3839  52.4  0.5  38.7  1.0 0.     
Melotte66    3843  49.7  0.8  35.2  1.4 0.     
Melotte66     385  23.1  0.3   1.3  2.8 0.     
Melotte66    3859  14.3  0.7  10.0  5.3 0.     
Melotte66     401  22.4  0.5   0.4  1.0 0.     
Melotte66    4021 121.8  0.7 127.4  1.3 0.     
Melotte66    4026  13.2  0.8  11.3  2.1 2.0 
Melotte66    4037   3.0  0.7  24.4  4.1 0.     
Melotte66     417   8.8  0.3  17.0  2.4 2.2 
Melotte66     449  73.9  0.4  66.1  1.0 0.     
Melotte66     490  45.6  0.2  30.0  1.4 0.     
Melotte66     514  21.5  0.2   0.8  1.1 0.     
Melotte66     534  10.7  0.5  14.6  3.1 0.     
Melotte66      54   2.3  0.5  25.3  2.1 2.0 
Melotte66     586  33.8  0.3  14.9  1.9 0.     
Melotte66     587  50.5  0.3  36.2  1.8 1.8 
Melotte66     603  22.1  0.3   0.0  1.1 0.     
Melotte66     608  41.8  0.7  25.1  1.0 0.     
Melotte66     660  23.9  0.4   2.2  1.7 1.6 
Melotte66     668  94.7  0.4  92.7  1.7 1.6 
Melotte66     672  27.4  9.7   6.8 21.8 2.0 
Melotte66     675  21.3  0.3   1.0  1.4 0.     
Melotte66     704  31.5  0.5  12.0  2.6 0.     
Melotte66     745  20.6  0.5   2.0  4.1 0.5 
Melotte66     749  89.8  0.3  86.5  4.4 0.     
Melotte66     761  22.0  0.8   0.2  2.7 2.3 
Melotte66     783  22.4  0.7   0.4  2.1 0.     
Melotte66     799 231.6  1.4 267.6 11.3 0.5 
Melotte66      83  -6.7  0.4  36.8  3.8 0.     
Melotte66     840  83.8  0.8  78.9  2.1 1.8 
Melotte66     862  21.3  0.4   1.0  1.0 0.     
Melotte66     873 103.0  0.5 103.4  2.2 2.0 
Melotte66     914  53.3  0.3  39.8  1.2 0.     
NGC2477      1008   5.8  0.8   1.1  3.4 0.     
NGC2477      1014   8.0  0.8   1.3  1.9 1.8 
NGC2477      1025  12.0  0.6   5.5  3.7 0.9 
NGC2477      1031   9.2  0.4   2.5  3.2 0.     
NGC2477      1044   9.7  0.8   3.0  2.0 0.     
NGC2477      1069   6.6  0.7   0.2  3.3 1.1 
NGC2477      1096   4.5  0.3   2.5  3.1 0.9 
NGC2477      1252   7.8  0.7   1.0  1.3 0.     
NGC2477      1272   7.0  0.4   0.2  3.2 0.     
NGC2477      1431   7.7  0.3   1.0  2.8 0.     
NGC2477      1549   6.9  0.4   0.1  4.2 1.1 
NGC2477      1552  -3.5  0.5  10.9  1.8 1.7 
NGC2477      1599  19.5  5.9  13.4  2.9 1.8 
NGC2477      1718   5.5  0.5   1.4  3.5 0.     
NGC2477      1780   5.4  0.5   1.5  2.1 0.     
NGC2477      2009   7.5  0.4   0.7  2.7 0.     
NGC2477      2036   7.3  0.4   0.5  3.3 0.8 
NGC2477      2061  10.4  0.5   3.8  2.3 2.0 
NGC2477      2062   7.5  0.5   0.7  1.9 1.8 
NGC2477      2064   4.2  0.5   2.8  2.2 1.9 
NGC2477      2117   5.3  0.4   1.6  3.6 0.5 
NGC2477      2204  22.3  0.4  16.4  3.4 0.     
NGC2477      2205   6.4  0.4   0.4  1.8 0.     
NGC2477      3003  -0.1  0.4   7.3  3.4 0.     
NGC2477      3072   6.4  0.4   0.4  1.4 0.     
NGC2477      3170   5.0  0.4   2.0  2.5 0.     
NGC2477      3176   6.6  0.5   0.3  3.2 0.     
NGC2477      3181   7.6  0.6   0.8  3.5 0.     
NGC2477      4004   7.5  0.4   0.8  5.6 1.5 
NGC2477      4035  42.2  0.3  37.5  3.6 0.5 
NGC2477      4037   7.6  0.4   0.8  3.0 0.     
NGC2477      4046   6.4  0.5   0.5  3.3 0.     
NGC2477      4064   6.7  0.4   0.1  1.8 0.     
NGC2477      4067   6.8  0.4   0.0  2.8 0.     
NGC2477      4137  13.5  0.3   7.1  3.1 0.     
NGC2477      4221   7.9  0.4   1.1  2.9 0.     
NGC2477      4248   6.4  0.5   0.5  2.3 1.8 
NGC2477      4301   7.4  0.4   0.6  3.3 0.     
NGC2477      4327   8.0  0.4   1.2  1.7 0.     
NGC2477      5035   5.0  0.4   1.9  2.3 0.     
NGC2477      5043  12.5  0.4   6.0  2.2 0.     
NGC2477      5047   5.5  0.3   1.4  2.6 0.     
NGC2477      5073   5.8  0.4   1.0  3.3 0.     
NGC2477      5074   8.8  0.4   2.1  2.0 0.     
NGC2477      5076   8.5  0.3   1.8  3.1 0.     
NGC2477      5094   7.6  0.5   0.8  3.6 0.     
NGC2477      5207  -7.3  0.4  15.0  1.0 0.     
NGC2477      5223   7.2  0.4   0.4  0.8 0.7 
NGC2477      5238  16.7  7.9  10.5 19.2 0.     
NGC2477      5317   8.4  0.5   1.7  1.9 1.8 
NGC2477      5338   7.4  0.4   0.6  3.0 0.     
NGC2477      5345   6.7  0.4   0.1  3.1 0.     
NGC2477      6005   7.5  0.5   0.8  2.0 1.8 
NGC2477      6020   1.4  0.4   5.7  1.4 0.     
NGC2477      6040   6.4  0.3   0.5  1.1 0.     
NGC2477      6053   6.7  0.4   0.1  1.4 0.     
NGC2477      6058   6.6  0.4   0.3  3.5 0.     
NGC2477      6062   6.3  0.4   0.6  1.1 0.     
NGC2477      6088   5.8  0.4   1.1  3.2 0.     
NGC2477      6251   8.0  0.5   1.2  2.1 1.9 
NGC2477      6254  12.1  0.5   5.6 22.6 0.     
NGC2477      6288   8.0  0.5   1.3  6.9 2.6 
NGC2477      7012   7.5  0.4   0.8  1.0 0.     
NGC2477      7064   6.5  0.4   0.3  1.8 1.8 
NGC2477      7203   5.6  0.4   1.2  1.0 0.     
NGC2477      7206   9.6  0.5   3.0  1.4 0.     
NGC2477      7242   6.8  0.4   0.0  3.1 0.     
NGC2477      7266   7.7  0.4   0.9  1.4 0.     
NGC2477      7273   9.1  0.4   2.4  1.0 0.9 
NGC2477      7310   6.9  0.4   0.1  3.3 0.     
NGC2477      7311  39.5  0.3  34.7  3.2 0.     
NGC2477      7334   6.8  0.4   0.1  1.2 0.     
NGC2477      7349   4.2  0.4   2.8  2.1 0.     
NGC2477      7367   7.2  0.4   0.4  3.5 0.7 
NGC2477      8017  29.6  0.4  24.2  3.8 0.7 
NGC2477      8018  13.6  0.4   7.2  2.2 1.8 
NGC2477      8019   5.8  0.5   1.0  2.4 0.     
NGC2477      8028   5.7  0.4   1.1  3.4 0.     
NGC2477      8033   8.6  0.4   1.9  3.3 0.     
NGC2477      8039   8.8  0.4   2.1  1.4 0.     
NGC2477      8077   5.3  0.4   1.6  2.8 0.     
NGC2477      8216   1.9  0.4   5.2  3.5 0.     
NGC2477      8256   5.5  0.3   1.4  1.2 0.     
NGC2506      1112  83.9  1.5   0.1  3.8 0.     
NGC2506      1301  84.1  1.4   0.1  3.8 0.     
NGC2506      1320  85.6  1.4   1.6  3.8 0.     
NGC2506      1325  84.2  1.5   0.2  4.1 0.     
NGC2506      1359  77.6  1.4   6.5  2.8 1.6 
NGC2506      2109  89.5  1.5   5.5  5.1 0.     
NGC2506      2122  82.6  1.5   1.5  4.4 0.     
NGC2506      2212  84.5  1.4   0.4  3.5 0.     
NGC2506      2251  90.9  1.3   6.9  4.9 1.2 
NGC2506      2276  84.6  1.5   0.6  3.7 0.     
NGC2506      2309  83.3  1.5   0.7  2.7 2.1 
NGC2506      2329  85.4  1.4   1.4  3.9 0.     
NGC2506      2364  82.4  1.5   1.7  5.2 0.     
NGC2506      2375  84.0  1.4   0.0  2.6 0.     
NGC2506      2380  82.5  1.7   1.5  4.4 1.7 
NGC2506      3204  82.7  1.5   1.4  4.8 0.     
NGC2506      3231  85.4  1.4   1.4  1.0 0.     
NGC2506      3255  81.5  1.4   2.5  3.5 0.     
NGC2506      3265  83.7  1.4   0.4  3.2 0.     
NGC2506      3324  83.4  1.5   0.6  3.3 2.9 
NGC2506      3356  85.0  1.4   1.0  3.7 0.     
NGC2506      3359  83.9  1.7   0.2  4.6 0.     
NGC2506      4138  83.8  1.3   0.2  1.8 0.     
NGC2506      4205  84.9  1.4   0.9  2.1 2.0 
NGC2506      4240  83.2  1.1   0.8  1.0 0.     
NGC2506      4274  85.5  1.1   1.5  1.0 0.     
NGC2506      4376  84.0  1.5   0.0  2.7 2.2 
NGC2660       105  31.2  1.4  14.9  3.2 0.     
NGC2660       199  23.0  1.4   1.8  2.3 2.1 
NGC2660       238   3.7  1.3  28.6  2.6 0.     
NGC2660       273  20.7  1.3   1.7  2.2 0.     
NGC2660       296  22.6  1.4   1.2  2.2 2.0 
NGC2660       302  21.6  1.4   0.3  2.6 2.3 
NGC2660       305  22.3  1.4   0.7  2.2 2.1 
NGC2660       318  21.1  1.4   1.0  2.7 2.5 
NGC2660       363  21.4  1.4   0.6  2.5 2.2 
NGC2660       367  21.4  1.4   0.6  2.3 2.2 
NGC2660       378  21.8  1.4   0.0  4.4 0.     
NGC2660       430  22.2  1.4   0.6  2.8 0.     
NGC2660       472  21.5  1.2   0.5  1.6 0.     
NGC2660       484  22.3  1.1   0.9  1.0 0.     
NGC2660       505  21.2  1.4   0.9  3.5 0.     
NGC2660       511  19.9  1.1   3.0  1.0 0.     
NGC2660       515  22.0  1.4   0.3  2.2 2.1 
NGC2660       536  21.8  1.4   0.0  3.0 0.     
NGC2660       538  23.4  1.3   2.5  2.3 0.     
NGC2660       542  20.7  1.4   1.7  3.3 2.7 
NGC2660       635  18.7  1.3   4.9  4.2 1.1 
NGC2660       661  18.7  1.4   4.8  7.7 0.9 
NGC2660       694  21.4  1.3   0.7  1.6 0.     
NGC2660       758  21.3  1.0   0.8  1.0 0.     
NGC2660       830  22.8  1.4   1.5  2.1 1.9 
NGC2660       839  24.1  1.4   3.7  4.3 0.     
NGC2660       862  22.4  1.4   1.0  2.1 1.9 
NGC6005       125 -24.3  1.3   1.2  2.1 0.     
NGC6005        13 -45.7  1.2  26.2  1.0 0.     
NGC6005       142 -59.8  1.3  44.3  3.3 0.     
NGC6005       160 -26.0  1.3   1.0  2.2 0.     
NGC6005       168 -74.6  1.3  63.1  1.2 0.     
NGC6005       169 -28.0  1.2   3.5  1.0 0.     
NGC6005       175 -26.2  1.3   1.2  1.8 0.     
NGC6005       179 -12.8  1.3  15.9  1.4 0.     
NGC6005       183 -25.0  1.3   0.3  1.8 1.7 
NGC6005       201 -24.5  1.1   0.9  1.0 0.     
NGC6005       206 -26.1  1.3   1.2  1.8 1.6 
NGC6005       211   0.1  1.4  32.5  1.6 1.5 
NGC6005       224 -30.2  1.4   6.3  3.5 0.     
NGC6005       225 -25.1  1.4   0.2  2.3 2.0 
NGC6005       227 -25.9  1.4   0.9  3.2 0.     
NGC6005       229 -25.2  1.3   0.0  1.8 1.6 
NGC6005         4 -23.9  2.5   1.7 20.0 1.3 
NGC6005        70 -25.2  1.3   0.1  1.8 1.8 
NGC6005        91 -12.8  8.0  15.9 13.7 9.7 
NGC6134       107 -24.7  1.3   0.6  2.6 0.     
NGC6134       114 -25.1  1.3   0.2  2.8 0.     
NGC6134       129 -25.4  1.2   0.2  1.0 0.     
NGC6134       151 -25.9  1.2   0.9  1.3 0.     
NGC6134       157 -24.8  1.3   0.6  1.6 0.     
NGC6134       176 -22.4  1.4   3.3  2.4 0.     
NGC6134       201 -24.9  1.1   0.4  1.0 0.     
NGC6134       202 -26.6  1.2   1.6  1.0 0.     
NGC6134       203 -21.5  1.0   4.4  1.0 0.     
NGC6134       204 -16.5  1.3  10.2  6.7 0.6 
NGC6134        27 -27.2  1.5   2.4  8.7 1.2 
NGC6134        30 -26.7  1.3   1.8  1.4 1.3 
NGC6134        34 -26.0  1.3   0.9  2.8 0.     
NGC6134        39 -24.7  1.3   0.6  2.7 0.     
NGC6134        47 -23.9  1.3   1.6  2.2 0.     
NGC6134        62 -25.5  1.3   0.3  2.8 0.     
NGC6134        62 -21.2  1.3   4.7  3.4 0.     
NGC6134        75 -25.3  1.3   0.1  1.0 0.     
NGC6134        79 -25.5  1.4   0.3  3.2 0.     
NGC6134         8 -25.7  1.3   0.6  1.7 1.6 
NGC6134        99 -23.8  1.2   1.7  1.9 0.     
NGC6253      1311 -28.4  1.3   0.1  1.0 0.     
NGC6253      1444 -70.8  1.2  41.7  1.0 0.     
NGC6253      1492 -30.3  1.3   1.9  2.9 0.     
NGC6253      1953   5.1  1.2  32.9  1.0 0.     
NGC6253      2163 -39.5  1.2  10.9  1.0 0.     
NGC6253      2971 -25.9  1.0   2.4  1.0 0.     
NGC6253      3332 -82.8  1.3  53.5  3.7 1.3 
NGC6253      3789 -22.6  1.2   5.7  1.1 0.     
NGC6253      4171  25.9  1.3  53.3  1.3 0.     
NGC6253      4347  -5.2 11.9  22.8 19.9 3.9 
NGC6253      4352 -28.6  1.3   0.2  2.3 0.     
NGC6253      4386 -19.3  1.3   8.9  1.0 0.     
NGC6253      4390 -28.0  1.2   0.3  1.1 0.     
NGC6253       455 -28.6  1.1   0.2  1.0 0.     
NGC6253      4799 -27.3  1.3   1.0  1.0 0.     
NGC6253      4910  25.8  1.3  53.3  1.0 0.     
NGC6253      4917 -66.3 11.6  37.3 12.8 3.8 
NGC6253      4917 -34.2  1.3   5.8  1.0 0.     
NGC6253      4917 -29.6  1.2   1.2  1.0 0.     
NGC6253      4919 -26.5  1.3   1.8  1.0 0.     
NGC6253      4920 -29.3  1.3   0.9  1.0 0.     
NGC6253      4920  -8.2  1.0  19.8  1.0 0.     
NGC6253      4921 -29.7  1.3   1.3  1.5 0.     
NGC6253      4921 -28.2  1.0   0.1  1.0 0.     
NGC6253      4921 -26.7  1.3   1.7  1.1 0.     
NGC6253      4921 -27.4  1.1   1.0  1.0 0.     
NGC6253      4922 -22.4  1.3   5.8  2.5 1.9 
NGC6253      4922 -27.3  0.9   1.1  1.0 0.     
NGC6253      4922 -29.8  1.2   1.4  1.9 0.     
NGC6253      4922 -29.8  1.2   1.4  1.0 0.     
NGC6253      4923 -29.0  1.3   0.7  1.0 0.     
NGC6253      4924 -44.4  1.4  15.8  9.6 3.8 
NGC6253      4925 -28.0  1.3   0.4  1.1 0.     
NGC6253      4926 -28.8  1.3   0.4  1.8 0.     
NGC6253      4926 -28.2  1.2   0.1  1.1 0.     
NGC6253      4927 -28.6  1.2   0.2  1.0 0.     
NGC6253      4929 -25.7  1.2   2.6  1.0 0.     
NGC6253      4930 -31.5  1.2   3.1  1.0 0.     
NGC6253      4930 -28.3  1.2   0.0  1.0 0.     
NGC6253      4930 -26.5  1.3   1.8  1.2 0.     
NGC6253      4931 -27.8  1.2   0.6  1.0 0.     
NGC6253       678 -37.6  1.3   9.1  1.8 1.5 
Pismis18       18 -26.5  0.2   1.5  2.3 1.9 
Pismis18        2 -29.4  1.3   2.8  5.1 1.4 
Pismis18       22 -27.3  0.3   0.2  5.7 0.9 
Pismis18       26 -27.8  0.2   0.5  4.5 0.7 
Pismis18       27 -28.3  0.2   1.1  2.1 1.9 
Pismis18       37 -36.9  0.3  13.8  2.9 0.     
Pismis18       41 -28.0  0.3   0.7  6.5 1.0 
Pismis18       44 -27.0  0.3   0.8  3.6 1.3 
Pismis18       45 -28.1  0.2   0.8  1.5 0.     
Pismis18       55 -14.9  0.2  18.7  4.7 0.7 
Pismis18       68 -57.1  0.4  43.7 15.9 0.5 
Pismis18       69 -28.6  0.3   1.6  3.8 1.2 
Pismis18       80  -4.5 11.4  33.9 21.1 4.1 
Pismis18       86 -27.3  0.3   0.3  1.7 1.5 
Pismis18        9 -27.1  0.2   0.6  4.1 0.7 
Pismis18       96 -26.7  0.3   1.1  2.5 1.8 
Ruprecht147   119  30.6  1.3  13.5  1.7 1.6 
Ruprecht147   247  38.0  1.4   5.0  1.9 1.6 
Ruprecht147   319  44.2  1.1   1.9  1.0 0.     
Ruprecht147   388  41.8  1.1   0.8  1.0 0.     
Ruprecht147   420  42.1  1.3   0.4  2.3 0.     
Ruprecht147   448  39.0  1.4   3.9  2.9 0.     
Ruprecht147   511  41.8  1.4   0.7  2.5 0.     
Ruprecht147   545  42.5  1.4   0.0  2.0 0.     

